LEMONS: Leveraging Model-Based Techniques to Enable Non-Intrusive Semantic Enrichment in Wireless Sensor Networks

The paper presents an efficient approach to the semantic enrichment of measured sensor data in Wireless Sensor Networks (WSNs), by bridging techniques from Model-driven Software Development (MDSD) and Semantic Web Technology (SWT). Our approach reinforces data interoperability, fostering data sharing and reuse, by utilizing SWT. Model-based and type-agnostic configuration reduces the overall effort for WSN setup and maintenance, which are traditionally complex and time-consuming tasks. The presented approach addresses the problem of large-scale WSN management through the application of SWT in WSN configuration and management without requiring expert knowledge. Additionally, we present a generic architecture and an implementation which is also supplemented by hands-on descriptions of an illustrative use case. Our experimental results demonstrate that our model-based approach provides non-intrusive semantic enrichment with sub-millisecond computational overhead, as well as partially automated configuration of WSNs.

==> measurement-data-csv.txt <==
timestamp,degreeCelsius
2019-10-09T13:01:58.847Z,24.80
2019-10-09T13:02:00.151Z,24.73
2019-10-09T13:02:00.732Z,24.69
2019-10-09T13:02:02.342Z,24.93
2019-10-09T13:02:03.095Z,25.2
2019-10-09T13:02:03.825Z,24.73
2019-10-09T13:02:04.744Z,24.90
2019-10-09T13:02:05.714Z,25.12
2019-10-09T13:02:06.750Z,24.34
2019-10-09T13:02:07.735Z,24.66
2019-10-09T13:02:08.728Z,25.1
2019-10-09T13:02:09.862Z,25.8
